Comparison of a Global Magnetic Evolution Model with Observations of Coronal Mass Ejections

The relative importance of different initiation mechanisms for coronal mass ejections (CMEs) on the Sun is uncertain. One possible mechanism is the loss of equilibrium of coronal magnetic flux ropes formed gradually by large-scale surface motions. In this paper, the locations of flux rope ejections in a recently-developed quasi-static global evolution model are compared with observed CME source locations over a 4.5-month period in 1999. Using EUV data, the low-coronal source locations are determined unambiguously for 98 out of 330 CMEs. Despite the incomplete observations, positive correlation (with coefficient up to 0.49) is found between the distributions of observed and simulated ejections, but only when binned into periods of one month or longer. This binning timescale corresponds to the time interval at which magnetogram data are assimilated into the coronal simulations, and the correlation arises primarily from the large-scale surface magnetic field distribution; only a weak dependence is found on the magnetic helicity imparted to the emerging active regions. The simulations are limited in two main ways: they produce fewer ejections, and they do not reproduce the strong clustering of observed CME sources into active regions. Due to this clustering, the horizontal gradient of radial photospheric magnetic field is better correlated with the observed CME source distribution (coefficient 0.67). Our results suggest that, while the gradual formation of magnetic flux ropes over weeks can account for many observed CMEs, especially at higher latitudes, there exists a second class of CMEs (at least half) for which dynamic active region flux emergence on shorter timescales must be the dominant factor.

==> tab5.txt <==
%auto-ignore
1999 May 13	23:26:07	311	105	2	50	70	15	25	PEA near NW limb 21:35
1999 May 14	03:06:05	55	63	2	-90	-70	40	50	Activity & dimming over NE limb 02:58
1999 May 14	06:50:05	234	46	1	40	90	-50	-30	Large QF eruption 03:22+
1999 May 16	17:51:35	33	45	2	60	90	-20	10	Activity in large loop structures on limb, maybe partial F eruption
1999 May 17	00:50:07	293	113	3	far-side NW			Eruption-opened loop structures above limb
1999 May 19	23:02:31	274	17	4
1999 May 19	23:02:31	57	94	4
1999 May 20	08:26:05	47	69	4
1999 May 20	13:28:21	313	119	1	-20	0	25	50	Clear eruption, dimming, and PEA loops from centre NH, 08:48+
1999 May 20	16:26:05	21	111	1	-45	0	30	65	Restructuring in NH AR after previous euption, PEA from 18:35
1999 May 20	21:26:08	115	91	4
1999 May 21	10:50:05	341	130	4
1999 May 21	17:50:06	20	218	3	far-side NE			PEA above NE limb 20:11 (also clear in He304)
1999 May 23	07:40:05	288	67	?
1999 May 23	19:06:01	50	21	?
1999 May 24	10:30:05	101	28	?
1999 May 24	17:07:31	39	44	4
1999 May 25	05:06:05	81	12	4
1999 May 25	07:26:51	103	35	3	far-side SE			PEA above limb 07:35+
1999 May 25	10:50:05	268	178	1	70	90	-50	-10	Clear eruption on SW limb 10:23, dimming, coronal wave, flare
1999 May 25	16:26:05	26	133	4
1999 May 25	23:26:05	5	138	4
1999 May 26	04:26:05	44	71	2	-45	-35	20	30	Surge-like small eruption + flare from NE sector 02:35
1999 May 26	05:26:05	106	51	3	far-side SE			Dimming and PEA over SE limb 05:11+
1999 May 26	08:06:05	321	101	1	35	90	40	70	Slow QF eruption near NW limb starts 23:47 on May 25, dynamic phase starts 07:24, dimming, PEA
1999 May 26	20:26:05	38	17	2	-60	-40	15	30	Strong brightening in AR near NE limb 19:43+
1999 May 26	22:26:05	110	70	1	-90	-35	-60	-20	QF on SE limb starts to erupt 19:14, slow eruption until disappearance at 22:35
1999 May 27	11:06:05	Halo	360	3	far-side NW			Dimming over W limb 10:47+ (looks like backside despite GOES flare near CM at 10:35)
1999 May 27	14:50:05	66	140	1	-90	-75	20	30	Clear F eruption on NE limb 14:23, coronal wave, dimming, PEA, eruption expands to SE limb
1999 May 27	16:26:07	85	94	1	-90	-80	-30	-15	Clear dimming at SE limb 15:23, PEA on edge of disk
1999 May 27	19:26:49	75	122	1	-90	-80	15	25	Second eruption 18:47, dimming, flare, PEA
1999 May 28	09:50:07	103	75	2	-90	-70	-40	-10	Rising PEA loops visible above AR on SE limb from May 24
1999 May 29	03:26:13	81	135	1	-80	-55	-35	-20	Clear eruption from AR near SE limb, dimming, flare 03:23
1999 May 30	03:50:07	56	87	2	-70	-50	10	25	Eruption near NE limb 03:12, dimming and PEA
1999 May 30	11:06:06	283	120	1	40	80	-30	5	Large QF eruption 10:11+, dimming, PEA
1999 May 31	10:20:44	255	91	?
1999 May 31	18:50:22	108	76	?
1999 Jun 01	13:25:14	307	105	?
1999 Jun 01	19:37:35	Halo	360	?
1999 Jun 02	04:50:05	329	39	4
1999 Jun 02	11:06:05	48	62	3	far-side NE			PEA in AR above limb, coronal wave right on limb
1999 Jun 02	21:26:09	283	160	1	80	90	20	40	Clear eruption from AR on NW limb Huge PEA, dimming and opening of field above limb 20:35+ 
1999 Jun 03	07:26:52	88	5	2	-90	-80	0	15	Expansion of AR on limb, dimming 05:12+, small eruption/jet 06:35
1999 Jun 03	09:06:05	249	25	2	0	20	-30	-10	Flaring and dimming from AR near CM 07:47+
1999 Jun 04	00:50:06	Halo	360	4
1999 Jun 04	07:26:54	289	150	1	60	90	10	25	Large flare, coronal wave and dimming from AR near NW limb 07:12+
1999 Jun 04	09:26:06	268	59	1	80	90	-40	-20	Clear activity over SW limb 08:23+ incl. dimming
1999 Jun 04	23:26:05	60	74	3	far-side NE			Opening and PEA on NE limb 07:12+, coronal wave, source just around limb
1999 Jun 05	07:26:54	289	44	4
1999 Jun 07	02:26:05	289	20	4
1999 Jun 07	06:06:05	69	122	4
1999 Jun 07	08:06:05	259	54	2	50	70	-20	-10	Activity in AR near SW limb 06:35+, faint coronal wave on disk
1999 Jun 07	23:26:05	301	55	2	70	90	40	50	Activity in filament on NW limb 21:11+, faint coronal wave
1999 Jun 08	03:50:05	294	60	4
1999 Jun 08	05:50:05	68	82	4					Small on-disk eruption at 05:22 too late
1999 Jun 08	14:50:05	230	8	2	70	90	-35	-15	Reconfiguration of AR on SW limb 12:47+
1999 Jun 08	21:50:05	Halo	360	4
1999 Jun 09	01:26:55	27	67	4
1999 Jun 09	05:26:05	336	20	4
1999 Jun 09	05:26:05	72	41	4
1999 Jun 10	04:26:05	273	44	1	80	90	-30	-10	Coronal wave and dimming from AR above SW limb 03:23+, then PEA	
1999 Jun 10	05:26:05	351	131	1	0	20	20	35	Opening of loops above NH AR 04:35, dimming on disk and large PEA from 05:47
1999 Jun 10	14:50:05	91	115	1	-90	-80	25	40	Clear dimming and opening of loops above limb 14:12+, then PEA from 15:35
1999 Jun 11	01:26:49	288	101	1	90	90	-30	0	Clear dimming and opening loops on W limb 00:36+
1999 Jun 11	10:26:05	259	16	2	60	80	-35	-20	Slow eruption from AR near SW limb 08:23+
1999 Jun 11	11:26:05	35	181	1	-90	-90	35	50	Clear filament eruption from AR on NW limb 11:00+, coronal wave, dimming, opening, and PEA
1999 Jun 12	09:50:05	48	37	4
1999 Jun 12	14:06:05	96	49	1	-90	-60	-30	-10	Clear filament eruption from AR near SE limb 13:35
1999 Jun 12	21:26:08	Halo 	360	2	25	45	15	30	Expansion of AR in NH on disk 20:47, eruption at 21:23
1999 Jun 13	02:06:05	239	19	1	80	90	-30	-20	Opening of coronal loop in AR on SW limb 01:47, then PEA
1999 Jun 13	05:50:05	241	36	4
1999 Jun 13	16:26:05	95	60	3	far-side SW			Opening of loops visible above SE limb, far-side event
1999 Jun 13	17:06:05	200	62	3	far-side SW			Opening over limb 16:35+, far-side event 
1999 Jun 14	12:50:05	129	148	1	-90	90	-90	-50	Large QF eruption on S limb 10:00+ (main eruption c. 12:47), disturbance continues until 19:35
1999 Jun 15	11:26:05	294	98	4
1999 Jun 15	23:54:36	121	35	4
1999 Jun 16	03:54:06	116	32	4
1999 Jun 16	04:54:05	63	107	1	-90	-90	20	40	Clear opening of corona above AR on NE limb 04:11, dimming, PEA
1999 Jun 16	07:54:05	24	67	2	-45	-30	30	45	Eruption from AR on NE disk 05:11+
1999 Jun 19	12:30:06	54	49	1	-90	-80	15	30	Opening of loops above AR on NE limb 10:53+, PEA
1999 Jun 19	12:30:06	306	65	4
1999 Jun 19	15:30:33	47	93	2	-90	-70	15	30	Development in AR on NE limb 13:59+, strong PEA 15:47
1999 Jun 19	19:31:26	115	18	4
1999 Jun 19	19:31:26	278	42	1	10	30	-30	-10	QF eruption on SW disk c. 13:47, extended PEA
1999 Jun 19	23:30:07	49	56	1	-90	-70	15	30	Eruption from AR over NE limb 22:34, PEA
1999 Jun 20	04:21:09	284	46	4
1999 Jun 20	05:30:05	106	19	4
1999 Jun 20	14:30:05	112	26	4
1999 Jun 20	15:54:05	52	49	1	-80	-70	15	30	Flare in AR near NE limb 15:33, opening of corona above limb, eqtwrd coronal wave (?)
1999 Jun 20	19:31:23	44	32	1	-90	-70	15	30	Clear filament eruption 19:10, PEA above limb
1999 Jun 20	21:54:05	167	17	4
1999 Jun 21	00:30:05	115	27	3	far-side SE			PEA above limb 01:58, far-side event
1999 Jun 21	03:54:05	298	60	1	70	90	10	25	Dimming on disk and above limb, possible coronal wave
1999 Jun 22	18:54:05	Halo	360	1	-50	-30	15	30	Flare 18:21, dimming and coronal wave
1999 Jun 23	06:06:05	264	154	4
1999 Jun 23	07:31:24	Halo	360	1	-60	-35	15	35	Clear kinking flux rope eruption 07:10 (also see kinked flux rope in C2)
1999 Jun 24	00:54:05	256	98	4
1999 Jun 24	13:31:24	Halo	360	1	-20	30	20	60	Large QF eruption on disk 13:11, dimming, large PEA
1999 Jun 24	17:55:52	16	38	4
1999 Jun 24	22:30:32	347	85	4
1999 Jun 25	07:54:05	184	40	4
1999 Jun 25	09:54:06	90	34	4
1999 Jun 27	09:06:06	349	86	1	15	30	15	30	Flare on disk 08:43, much dimming on disk up to N pole
1999 Jun 28	01:31:25	112	45	1	-70	-55	-30	-20	Flare in AR near SE limb c. 01:12, coronal wave expands N
1999 Jun 28	11:30:05	237	21	3	far-side SW			Opening of loops, dimming, and possible PEA above SW limb, from far-side
1999 Jun 28	12:06:07	Halo	360	4
1999 Jun 28	19:31:21	113	30	2	-60	-45	-35	-20	Ongoing activity in AR near SE limb
1999 Jun 28	21:30:08	336	184	1	30	50	20	30	Flare on disk 21:10, loops opening and dimming 
1999 Jun 29	02:54:05	257	17	3	far-side SW			Loops opening and dimming above limb, looks like far-side region
1999 Jun 29	05:54:06	58	164	4
1999 Jun 29	07:31:26	Halo	360	4
1999 Jun 29	14:30:05	96	71	4
1999 Jun 29	18:54:07	55	132	2	-90	-40	35	50	Disturbance on disk 18:21, coronal wave, activity in AR on limb
1999 Jun 30	03:30:07	97	84	4
1999 Jun 30	04:30:05	282	153	3	far-side NW			Huge coronal wave/dimming above W limb, clearly far-side
1999 Jun 30	09:54:05	90	128	3	far-side NE			Eruption visible above limb, far-side
1999 Jun 30	11:54:07	Halo	360	1	-5	10	-20	-10	Flare in AR near CM 11:33, loops opening/coronal wave
1999 Jun 30	13:31:25	76	146	1	-90	-80	15	25	Clear filament eruption from AR on limb, loops opening
1999 Jun 30	15:30:54	293	52	3	far-side NW			Loops and prominence rising above limb, far-side source (previous coronal wave from same location clearly far-side)
1999 Jul 01	08:30:05	90	27	1	-90	-60	10	25	Filament eruption in AR near limb c.08:20
1999 Jul 01	19:31:31	302	267	3	far-side NW			Dimming/coronal wave over limb 18:39+, far-side event
1999 Jul 01	22:30:05	320	22	2	60	90	15	30	Flare near limb 21:48, then again at 23:12, loops opening
1999 Jul 02	04:30:05	311	26	4
1999 Jul 02	04:30:05	68	70	2	-70	-50	15	30	PEA on disk near NE limb from 03:48
1999 Jul 02	13:31:26	245	51	4
1999 Jul 02	14:30:06	315	40	2	70	90	15	30	Flare and eruption from AR on limb 14:11
1999 Jul 02	17:30:05	39	127	4
1999 Jul 02	21:32:40	221	49	4
1999 Jul 03	09:06:24	308	42	3	far-side NW			Loop opening and dimming over limb 08:47, far-side event
1999 Jul 03	11:06:05	319	71	4
1999 Jul 03	19:54:05	301	139	1	50	65	10	25	Loops expanding in AR on NW disk, and flare at 19:58, coronal wave and dimming
1999 Jul 04	05:30:09	322	65	4
1999 Jul 04	17:54:05	302	43	4
1999 Jul 05	02:54:05	284	190	3	far-side NW			Dimming above W limb, main part from NH AR behing limb
1999 Jul 05	06:30:05	213	13	4
1999 Jul 06	12:30:07	68	119	3	far-side NE			Expanding loops and coronal wave/dimming over NE limb from 10:45 to 13:33
1999 Jul 06	17:06:05	Halo	360	4
1999 Jul 06	21:30:06	87	54	1	-90	-80	-20	-10	Filament eruption on SE limb 20:30+, then dimming above limb and PEA
1999 Jul 07	01:31:27	347	25	4
1999 Jul 07	06:30:34	27	82	4
1999 Jul 07	19:31:25	303	163	1	20	60	10	35	QF eruption from NW disk 18:12 to 19:36
1999 Jul 08	03:06:05	15	32	4
1999 Jul 08	03:06:05	82	43	4
1999 Jul 08	10:54:05	79	89	1	-90	-75	-20	-5	Coronal wave and dimming on disk and above limb 10:13+, from AR on SE limb
1999 Jul 09	05:54:05	309	66	3	far-side NW			Dimming and opening over NW limb from 05:11, far-side
1999 Jul 09	18:06:05	252	51	4
1999 Jul 09	18:54:05	57	127	2	-65	-55	-15	-5	Flare then coronal wave from AR near SE limb 17:59
1999 Jul 10	00:30:05	74	107	1	-60	-50	-15	-5	Flare then coronal wave from AR near SE limb 23:59
1999 Jul 10	04:31:01	98	66	1	-90	-55	-30	-15	Prominence eruption from SE limb 01:47+, slow rise, PEA 03:23+ near limb
1999 Jul 10	21:30:08	222	42	2	35	70	-40	-15	Opening of field visible on disk and limb, dimming on disk, activity in 2 ARs (both covered by source range)
1999 Jul 11	21:30:08	241	65	4
1999 Jul 12	00:54:05	79	48	4
1999 Jul 12	00:54:05	265	100	4
1999 Jul 12	07:54:05	139	123	1	-90	-40	-35	-20	Prominence eruption from SE disk 07:11, then large PEA
1999 Jul 12	17:30:05	339	91	4
1999 Jul 12	18:30:05	262	76	4
1999 Jul 13	04:30:05	236	38	4
1999 Jul 13	05:30:06	234	39	2	70	90	-30	-15	Flare in AR near SW limb 05:35 (maybe consequence of CME)
1999 Jul 13	06:06:06	46	8	4
1999 Jul 13	06:54:05	355	23	4
1999 Jul 15	11:30:05	187	86	4
1999 Jul 15	18:41:49	251	58	3	far-side SW			Opening of loops over SW limb, possible PEA just over limb 18:22
1999 Jul 16	09:54:29	317	73	1	70	90	40	50	Opening loops over NW limb 08:46, flare in AR near limb and coronal wave
1999 Jul 16	11:54:05	56	111	4
1999 Jul 16	16:30:05	301	111	1	70	90	40	50	Flare in AR on NW limb 15:46, dimming above limb and coronal wave
1999 Jul 16	20:30:05	291	131	1	40	70	20	40	QF eruption on NW disk from 19:11, PEA
1999 Jul 18	00:30:05	273	164	4
1999 Jul 18	01:54:30	254	126	4
1999 Jul 18	06:30:32	276	23	2	60	80	10	20	Small eruption from AR near W limb 04:21+, dimming on disk
1999 Jul 18	10:54:33	267	50	1	60	90	10	20	Small eruption from AR near W limb 10:10+, coronal wave and dimming
1999 Jul 19	03:06:05	317	213	1	5	20	5	20	Flare near disk center 02:08, coronal wave, dimming, PEA
1999 Jul 19	08:54:05	75	102	1	-80	-50	10	30	Flare from AR near NE limb 08:20, PEA, coronal wave above limb, dimming
1999 Jul 21	17:54:05	49	95	2	-90	-80	35	45	Loop opening, coronal wave and PEA just on NE limb 17:45 (NOTE: nice classical topology, also in SXT)
1999 Jul 21	18:06:05	290	9	3	far-side NW			Coronal wave over limb 17:33, far-side event
1999 Jul 22	00:54:05	279	73	4
1999 Jul 23	00:06:05	75	134	1	-90	-80	-35	-20	Eruption from 23:35 from AR on SE limb, coronal wave and dimming
1999 Jul 23	07:31:21	303	42	2	40	65	30	45	Sudden activity in AR near NW limb 06:36, small PEA
1999 Jul 23	19:31:22	112	51	3	far-side SE			Flare, opening loops, PEA visible above SE limb 19:35+
1999 Jul 23	21:30:09	75	123	1	-20	10	10	30	Clear dimming, coronal wave and PEA in AR on disk 19:35+
1999 Jul 24	22:30:05	324	91	2	70	90	30	45	Activity in AR on NW limb intensifies at 21:10 (earlier filt eruption 16:58)
1999 Jul 25	06:54:05	122	72	2	-90	-40	-50	-20	Both QF eruption on disk 06:46 and flare then PEA 06:34 in nbrng AR near limb
1999 Jul 25	11:30:05	61	99	3	far-side NE			Opening field and coronal wave over NE limb 10:23, PEA over limb, far-side source
1999 Jul 25	13:31:21	Halo	360	1	80	90	30	45	Huge eruption from AR on NW limb 13:11+, coronal wave, flare, dimming, PEA
1999 Jul 25	21:30:08	311	76	1	25	70	25	50	QF eruption on NW disk 20:21+, PEA
1999 Jul 26	18:30:05	332	34	4
1999 Jul 26	21:30:09	106	77	4
1999 Jul 27	01:31:23	50	193	1	-90	-70	15	35	Filament eruption from AR on limb (dynamics onset 01:12), coronal wave, dimming, PEA
1999 Jul 27	13:31:21	92	105	3	far-side NE			Loops opening 13:12+, coronal wave, far-side source region
1999 Jul 27	14:06:07	349	72	2	40	60	20	45	QF eruption on disk and flare in nearby AR, 13:24
1999 Jul 28	02:06:07	101	117	3	far-side NE			Dimming above limb, far-side (NOTE: LASCO PA should be more like 60 degrees!)
1999 Jul 28	04:30:05	112	189	1	-15	0	-20	-10	Flare in AR near disk center 01:59, coronal wave
1999 Jul 28	07:31:21	330	18	4
1999 Jul 28	12:06:05	338	19	4
1999 Jul 28	18:54:07	115	52	2	-90	-80	-35	-20	Eruption in AR on SE limb 17:34 (flare in AR on disk happens too late)
1999 Jul 29	00:54:07	338	8	4
1999 Jul 29	01:54:05	83	102	2	-90	-60	20	30	Flare in AR near limb 01:12 and loop opening over limb
1999 Jul 29	06:54:05	94	111	4
1999 Jul 29	23:30:05	219	46	4
1999 Jul 29	23:30:05	347	103	2	20	50	30	50	QF eruption on NW disk (like a zip) 21:11+
1999 Jul 31	11:26:05	33	268	1	-40	-10	20	40	Eruption from NE disk 10:34, coronal wave N to pole & limb, PEA
1999 Aug 01	16:26:07	288	93	4
1999 Aug 01	19:26:55	25	135	3	far-side NW			Eruption behind NW limb 19:11, coronal wave reaches NP 19:46
1999 Aug 01	21:50:07	23	101	2	-20	-5	20	35	Eruption from AR near disk centre 21:10+, dimming
1999 Aug 02	07:26:51	99	189	1	-35	-20	10	25	Eruption from AR on NE disk 06:10, clear coronal wave, dimming, PEA
1999 Aug 02	13:26:49	225	21	4
1999 Aug 04	06:26:05	262	144	1	55	70	-25	-10	Large flare in AR near SW limb 05:59, eruption above limb, coronal wave,dimming
1999 Aug 04	21:06:08	67	59	4
1999 Aug 05	17:06:05	55	115	3	far-side NE			Opening of loops over NE limb 17:10, far-side event
1999 Aug 05	23:26:05	258	73	2	70	90	-35	-20	Flare in AR on SW limb 22:23, loop opening and dimming
1999 Aug 06	03:26:06	251	57	2	80	90	-30	-15	Loop brightening in AR on SW limb 03:24, possibly PEA
1999 Aug 06	06:06:05	78	14	4
1999 Aug 06	17:50:05	281	43	?					M class flare, probably from AR on SW limb but not clear even in Yohkoh
1999 Aug 06	18:50:05	311	23	4
1999 Aug 06	20:26:05	285	49	4
1999 Aug 06	21:26:08	247	58	4
1999 Aug 07	05:26:06	286	120	4
1999 Aug 07	21:26:10	273	108	3	far-side SW			Clear opening and dimming above limb but source not clear
1999 Aug 07	23:50:05	169	185	4
1999 Aug 08	10:26:05	63	55	3	far-side NE			Eruption above NE limb 07:59, far-side event
1999 Aug 09	03:26:05	197	212	1	5	15	-35	-25	Eruption from AR near CM 02:47, coronal wave, dimming
1999 Aug 11	22:30:05	296	129	3	far-side NW			Clear prominence eruption above limb 21:46, coronal wave, dimming, loops opening
1999 Aug 11	23:30:06	38	34	3	far-side NE		      	Coronal wave above NE limb 23:10, surge-like eruption above limb 23:22
1999 Aug 12	18:30:05	8	45	3	far-side NE			Flare just over NE limb	17:45
1999 Aug 12	21:07:09	258	78	2	10	30	-20	-10	Activity in AR near CM 20:44, dimming
1999 Aug 14	02:30:05	249	120	4
1999 Aug 14	06:30:05	73	108	1	-90	-60	15	30	Activity in AR near NE limb intensifies 05:23, eruption visible above limb
1999 Aug 14	14:30:06	265	100	4
1999 Aug 14	19:54:05	55	16	2	-90	-60	15	30	Activity in AR near NE limb intensifies 19:12 (note QF eruption at wrong locn)
1999 Aug 15	00:54:06	66	100	3	far-side SE			Clear transeq. loops opening over E limb, coronal wave on disk, source looks to be far-side
1999 Aug 15	14:06:33	262	86	3	far-side SW			      	Loops opening above limb 13:24+, far-side event
1999 Aug 16	00:30:05	139	189	4
1999 Aug 16	12:06:06	122	69	4
1999 Aug 16	17:39:10	92	84	3	far-side SE			Eruption from AR just behind SE limb 17:26, dimming above limb
1999 Aug 17	05:09:53	162	265	3	far-side SE			Clear eruption and dimming behind SE limb 04:42+, coronal wave, far-side source
1999 Aug 17	13:31:51	36	48	1	-60	-30	15	60	QF eruption on NE disk becomes dynamic 12:47, corona opening, dimming on disk
1999 Aug 17	15:30:05	54	206	1	-60	-20	15	50	Another QF eruption starts 15:11, similar location
1999 Aug 18	05:54:05	262	90	2	10	30	-30	-20	Small eruption near CM in S hemi 04:52, dimming, PEA
1999 Aug 18	05:54:05	262	90	3	far-side SW			Flare and loop expansion above SW limb 04:41 (NOTE: This LASCO CME is 2 separate)
1999 Aug 18	22:30:22	23	32	3	far-side NE			Eruption from AR just around NE limb 21:12
1999 Aug 19	12:50:05	204	88	4		 			M-flare in NH 12:11, hard to relate to this CME
1999 Aug 20	13:26:49	83	130	1	-90	-70	-35	-15	Eruption from AR on SE limb 13:12
1999 Aug 20	18:06:05	346	88	1	35	90	50	70	QF eruption near NW limb, 11:07 to 19:59
1999 Aug 20	18:50:07	84	94	1	-90	-70	-35	-20	Loop expansion in AR on SE limb 17:23, PEA, strong reconfiguratn 18:35
1999 Aug 20	23:26:05	95	76	1	-90	-70	-35	-20	Flare in AR on SE limb 23:02, clear opening above limb
1999 Aug 21	16:50:05	108	68	2	-70	-50	-30	-20	Flare in AR near SE limb 16:35, dimming and rising loops above limb (may be second event)
1999 Aug 21	22:26:05	115	66	1	-70	-45	-30	-15	Flare in AR near SE limb 22:12, PEA 23:24
1999 Aug 22	09:07:58	104	108	4
1999 Aug 24	09:50:05	50	194	1	-90	-80	20	30	Eruption from AR right on NE limb 09:11+, loops opening, PEA
1999 Aug 24	23:26:05	15	87	4
1999 Aug 25	02:06:06	140	17	1	-20	-5	-35	-20	Large flare from AR in S hemi near CM 01:36, disturbance matches narrow width of CME
1999 Aug 25	11:06:06	101	91	3	far-side SE			Activity in AR behind SE limb 11:02, coronal wave above limb
1999 Aug 25	20:26:06	14	103	3	far-side NW		 	Activity over N limb from 21:11, clearly far-side event
1999 Aug 25	23:06:05	297	5	4
1999 Aug 26	03:08:01	271	71	4					Filament eruption on limb 03:24+ but too late-prob response to far-side CME
1999 Aug 26	14:26:05	106	79	1	-90	-80	-30	-20	Loops opening and filament eruption on SE limb 13:12, PEA 15:23
1999 Aug 26	15:07:57	1	45	4
1999 Aug 26	17:06:05	121	72	1	-90	-60	-45	-30	Loops opening above limb 16:11, PEA near limb 17:24, coronal wave
1999 Aug 27	12:26:06	70	162	3	far-side NE			Far-side event, opening above limb, huge PEA over NE limb from 15:12
1999 Aug 27	20:26:05	69	153	3	far-side NE			Dimming over NE limb 19:13, far-side event
1999 Aug 28	00:50:05	308	12	4
1999 Aug 28	01:26:48	289	98	1	70	90	-25	-15	Filament eruption right on SW limb, becomes explosive 01:12, PEA
1999 Aug 28	10:26:05	226	32	4
1999 Aug 28	18:26:24	120	245	1	10	30	-35	-15	Flare in AR west of CM 18:00, loops opening
1999 Aug 29	06:26:05	289	69	1	80	90	20	35	Loops open over NE limb 06:11+, PEA 08:35, right on the limb
1999 Aug 29	23:50:05	19	16	4
1999 Aug 30	15:06:09	299	79	4
1999 Aug 30	18:50:05	9	59	4
1999 Aug 31	21:30:08	0	43	4
1999 Sep 02	05:30:05	303	76	1	5	20	20	40	Eruption on disk 04:23, coronal wave, PEA
1999 Sep 02	15:30:08	138	170	1	-90	-80	-25	-10	Eruption from SE limb 14:40, loops opening, flare, coronal wave
1999 Sep 02	16:30:05	182	110	2	10	25	-35	-20	Surge in SW quadrant 16:10 to 17:22, gentle matching slow CME
1999 Sep 03	00:06:06	184	175	1	20	40	-50	-25	Clear eruption in SW quadrant 23:10, loops opening, dimming, coronal wave, PEA
1999 Sep 03	17:54:05	282	82	1	20	40	20	35	Eruption from NW disk 17:22, loops opening, PEA, dimming
1999 Sep 04	19:31:20	115	94	3	far-side SE			Opening above SE limb, coronal wave, far-side event
1999 Sep 05	03:54:28	251	71	1	45	65	-45	-20	Eruption from AR near SW limb 03:11, opening, dimming, coronal wave
1999 Sep 05	14:30:05	241	55	1	50	70	-50	-35	Eruption from AR near SW limb 13:45, opening, dimming, coronal wave
1999 Sep 05	16:54:05	6	68	4
1999 Sep 07	04:30:05	288	38	2	80	90	20	40	Activity on NW limb 03:56+
1999 Sep 07	07:31:20	245	62	1	80	90	-45	-25	Eruption right on SW limb 06:32+, loops opening, dimming, coronal wave, PEA
1999 Sep 07	11:54:05	25	41	1	-25	10	40	60	QF eruption on N disk, rise phase starts 08:44, becomes dynamic 11:08
1999 Sep 07	13:54:27	303	69	1	80	90	30	40	Filament eruption on NW limb 13:32
1999 Sep 08	11:54:05	222	98	1	70	90	-40	-25	Clear QF eruption on SW limb, starts 11:07
1999 Sep 09	19:52:49	304	73	1	30	55	20	40	QF eruption from NW disk 18:45, PEA, eruption moves towards NW limb
1999 Sep 09	20:30:05	244	41	3	far-side SW			Loops opening over SW limb 18:17+, far-side source
1999 Sep 09	21:54:05	345	103	4
1999 Sep 10	02:30:05	244	47	3	far-side SW			Loops opening abov limb 01:12+, PEA rises over limb, far-side event
1999 Sep 10	06:30:05	339	26	4
1999 Sep 10	07:54:05	18	125	3	far-side NE			Coronal wave above N limb 07:34+ consistent with CME span (despite faint activity on N disk 05:34)
1999 Sep 10	17:30:05	53	61	4
1999 Sep 11	01:54:05	246	145	4
1999 Sep 11	21:54:05	35	120	3	far-side NE			Dimming over N limb 21:33+, far-side event
1999 Sep 12	00:54:05	271	121	1	30	60	-30	10	Trans-eq loop/filament eruption from 00:21, dimming, PEA
1999 Sep 12	04:30:05	26	109	4
1999 Sep 12	15:30:08	16	11	4
1999 Sep 12	15:30:08	347	25	4
1999 Sep 12	17:54:06	42	71	3	far-side NE			Restructuring above NE limb 17:56, far-side source
1999 Sep 13	01:31:19	345	30	4
1999 Sep 13	01:54:05	26	9	4
1999 Sep 13	07:31:16	342	30	2	-20	-10	20	30	Northward surge-like feature from AR on NE disk 07:09
1999 Sep 13	08:06:05	49	60	3	far-side NE			Eruption visible above NE limb 08:08, far-side source
1999 Sep 13	14:30:05	348	38	4
1999 Sep 14	06:30:05	301	122	1	80	90	20	50	Clear prominence eruption on NW limb, 05:23+, PEA
1999 Sep 14	12:06:05	56	67	4
1999 Sep 14	15:30:08	256	29	1	20	40	0	20	Eruption from AR on NW disk near equator 13:59+, coronal wave southward
1999 Sep 14	16:54:05	35	10	4
1999 Sep 14	21:30:08	64	72	4
1999 Sep 15	05:06:05	277	14	4
1999 Sep 15	06:54:05	261	20	1	30	45	5	20	Eruption from AR on NW disk 05:59, southward opening & dimming.
1999 Sep 15	09:54:06	43	29	4
1999 Sep 15	14:30:05	67	82	1	-60	-40	5	20	Eruption from AR near NE limb 11:47+, dimming, loops opening, PEA
1999 Sep 16	00:06:05	49	52	4
1999 Sep 16	08:54:15	51	47	4
1999 Sep 16	16:54:06	6	147	1	-10	50	30	60	Clear QF eruption from NW quadrant 14:21+, PEA
1999 Sep 17	01:31:18	46	54	3	far-side NE			Field opening over NE limb 01:10, far-side event
1999 Sep 17	12:06:32	50	69	3	far-side NE		      	Eruption just behind NE limb 11:45, material ejected, PEA
1999 Sep 17	20:06:05	36	41	3	far-side NE		 	Eruption visible above NE limb 19:59, far-side event
1999 Sep 18	01:31:15	58	12	4
1999 Sep 18	02:30:05	306	55	4
1999 Sep 18	08:06:05	106	95	3	far-side SE			Eruption above SE limb 07:25, expansion of disturbance N across equator
1999 Sep 18	19:31:20	65	14	4
1999 Sep 19	00:30:05	70	31	2	-90	-80	15	25	Small eruption from AR on NE limb 23:48
1999 Sep 19	17:18:05	307	139	?
1999 Sep 20	09:06:05	330	29	4
1999 Sep 21	03:30:05	298	125	1	80	90	15	30	Eruption from AR on NW limb 03:00, loops opening, coronal wave, PEA
1999 Sep 21	03:54:06	45	92	1	-65	-50	15	25	Flare in AR near NE limb 03:46, loops opening
1999 Sep 21	10:54:05	241	25	1	70	90	-30	-20	Eruption from AR on SW limb 10:34, flare, PEA
1999 Sep 22	12:54:05	125	40	4
1999 Sep 22	13:54:05	76	51	1	-45	-35	10	25	Flare in AR in NE quadrant 13:34, then material outflow, dimming on disk
1999 Sep 23	15:54:05	262	77	1	30	60	-30	-10	QF eruption on SW disk c.15:00, loops opening, PEA
1999 Sep 25	09:06:23	127	15	3	far-side SE			Possible PEA visible over limb 08:34, far-side event

